Chromosome maps of young LMC clusters: An additional case of coeval multiple populations

Recent studies have revealed that the Multiple Populations (MPs) phenomenon does not occur only in ancient and massive Galactic globular clusters (GCs), but it is also observed in external galaxies, where GCs sample a wide age range with respect to the Milky Way. However, for a long time, it was unclear whether we were looking at the same phenomenon in different environments or not. The first evidence that the MPs phenomenon is the same regardless of cluster age and host galaxy came out recently when an intermediate-age cluster from the Small Magellanic Cloud, Lindsay 1, and a Galactic GC have been directly compared. By complementing those data with new images from the Hubble Space Telescope (HST), we extend the comparison to two clusters of different ages: NGC 2121 ($\sim$2.5Gyr) and NGC 1783 ($\sim$1.5Gyr), from the Large Magellanic Cloud. We find a clear correlation between the RGB width in the pseudo-colour $C_{F275W,F343N,F438W}$ and the age of the cluster itself, with the older cluster having larger $\sigma(C_{F275W,F343N,F438W})^{RGB}$ and vice-versa. Unfortunately, the $\sigma$ values cannot be directly linked to the N-abundance variations within the clusters before properly taking account the effect of the first dredge-up. Such HST data also allow us to explore whether multiple star-formation episodes occurred within NGC 2121. The two populations are indistinguishable, with an age difference of only 6$\pm$12 Myr and an initial Helium spread of 0.02 or lower. This confirms our previous results, putting serious constraints on any model proposed to explain the origin of the chemical anomalies in GCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
